A Hybridizable Discontinuous Galerkin Method for Wave Propagation in Elastic Beam Networks

This paper studies the numerical solution of elastic wave propagation on networks, modeled by elastodynamic equations posed on each edge, coupled at the nodes through suitable transmission conditions. We propose and analyze a hybridizable discontinuous Galerkin method that exploits the network structure to reduce the global problem at each time step to a linear system whose size depends only on the number of network nodes and not on the polynomial degree of the discretization. Combining it with an energy-conservative implicit time discretization, we derive a priori error estimates of optimal order in space and time. The implicit time discretization avoids the severe CFL restriction caused by the large variation in fiber segment lengths. To efficiently solve the resulting, typically ill-conditioned global system, we introduce a two-level overlapping additive Schwarz preconditioner. Under suitable assumptions on the network, we establish uniform convergence of the resulting preconditioned conjugate gradient method. Numerical experiments confirm the theoretical findings.

==> ne18-25-fiber-timowave-dt.csv <==
it,enorm,series,legend entry
0,inf,0,T1/16
1,0.48817251854562504,0,T1/16
2,0.16886618756701502,0,T1/16
3,0.09154625694126901,0,T1/16
4,0.039571538853709,0,T1/16
5,0.020769356987208002,0,T1/16
6,0.010926736224704001,0,T1/16
7,0.006794627858054,0,T1/16
8,0.0038748506263290004,0,T1/16
9,0.0025541013335010003,0,T1/16
10,0.0016632629339530002,0,T1/16
11,0.001130284612061,0,T1/16
12,0.0007012141796480001,0,T1/16
13,0.00043948991606400004,0,T1/16
14,0.000288171558839,0,T1/16
15,0.000207037236942,0,T1/16
16,0.000153880968501,0,T1/16
17,0.00011801658598100001,0,T1/16
18,8.8616636059e-05,0,T1/16
19,6.7310392098e-05,0,T1/16
20,5.0410133788000006e-05,0,T1/16
21,3.7008233352000004e-05,0,T1/16
22,2.6010845905e-05,0,T1/16
23,1.7530156725000002e-05,0,T1/16
24,1.1840986155000001e-05,0,T1/16
25,8.187277674e-06,0,T1/16
26,5.9502085380000005e-06,0,T1/16
27,4.409312984e-06,0,T1/16
28,3.42708212e-06,0,T1/16
29,2.7018493830000002e-06,0,T1/16
30,2.19098577e-06,0,T1/16
31,1.717028289e-06,0,T1/16
32,1.330890865e-06,0,T1/16
33,1.000273075e-06,0,T1/16
34,7.741512719951611e-07,0,T1/16
35,6.054676208335611e-07,0,T1/16
36,4.825032453601126e-07,0,T1/16
37,3.774066908999721e-07,0,T1/16
38,2.907511254032555e-07,0,T1/16
39,2.196484901132328e-07,0,T1/16
40,1.639814581716051e-07,0,T1/16
41,1.214142999273331e-07,0,T1/16
42,8.786855030870566e-08,0,T1/16
43,6.369294630940364e-08,0,T1/16
44,4.487013717119771e-08,0,T1/16
45,3.232802922899213e-08,0,T1/16
46,2.332025453602368e-08,0,T1/16
47,1.757683629455343e-08,0,T1/16
48,1.319220994184133e-08,0,T1/16
49,1.0137306960384261e-08,0,T1/16
50,7.788206142233024e-09,0,T1/16
51,6.035074803842706e-09,0,T1/16
52,4.544249857325075e-09,0,T1/16
53,3.3390014336376844e-09,0,T1/16
54,2.40066347010217e-09,0,T1/16
55,1.720307438314884e-09,0,T1/16
56,1.2539298474860052e-09,0,T1/16
57,9.234824480553017e-10,0,T1/16
0,inf,1,T1/2
1,0.723345006342991,1,T1/2
2,0.257212280474305,1,T1/2
3,0.156202906407436,1,T1/2
4,0.097356124394845,1,T1/2
5,0.067386429698037,1,T1/2
6,0.043780522829038,1,T1/2
7,0.028352649351034,1,T1/2
8,0.017660812617577,1,T1/2
9,0.012173546425815002,1,T1/2
10,0.008232727372684,1,T1/2
11,0.005940119084669001,1,T1/2
12,0.004115908538841,1,T1/2
13,0.0029786185974380003,1,T1/2
14,0.0021059768535780002,1,T1/2
15,0.0015959786119450002,1,T1/2
16,0.001155424769786,1,T1/2
17,0.0008586283842950001,1,T1/2
18,0.000601467011158,1,T1/2
19,0.000433843711054,1,T1/2
20,0.00031399564447700005,1,T1/2
21,0.00023310008480000003,1,T1/2
22,0.00017750462494400002,1,T1/2
23,0.00013248905824000002,1,T1/2
24,9.832861038300001e-05,1,T1/2
25,7.079930675700001e-05,1,T1/2
26,5.2885133839e-05,1,T1/2
27,3.9321591354e-05,1,T1/2
28,3.0267044972e-05,1,T1/2
29,2.3005827093000002e-05,1,T1/2
30,1.8270236475000002e-05,1,T1/2
31,1.4465790287000001e-05,1,T1/2
32,1.1766203041e-05,1,T1/2
33,9.416781883000002e-06,1,T1/2
34,7.480651769000001e-06,1,T1/2
35,5.753073804e-06,1,T1/2
36,4.291607416e-06,1,T1/2
37,3.1205768580000004e-06,1,T1/2
38,2.220579711e-06,1,T1/2
39,1.606283616e-06,1,T1/2
40,1.15609797e-06,1,T1/2
41,8.665890084397642e-07,1,T1/2
42,6.405126664872417e-07,1,T1/2
43,4.858828224908064e-07,1,T1/2
44,3.5926252849706986e-07,1,T1/2
45,2.680585765082139e-07,1,T1/2
46,1.9584403757264712e-07,1,T1/2
47,1.460511680236379e-07,1,T1/2
48,1.096952820171107e-07,1,T1/2
49,8.288391274972383e-08,1,T1/2
50,6.322585577637747e-08,1,T1/2
51,4.792585402870637e-08,1,T1/2
52,3.6577694216577504e-08,1,T1/2
53,2.6967296315722804e-08,1,T1/2
54,1.972648132521321e-08,1,T1/2
55,1.391423945630247e-08,1,T1/2
56,1.00080821195736e-08,1,T1/2
57,7.233414811611411e-09,1,T1/2
58,5.351296157126046e-09,1,T1/2
59,3.965989279114744e-09,1,T1/2
60,2.9585223622999633e-09,1,T1/2
61,2.224400971652092e-09,1,T1/2
62,1.65536160281635e-09,1,T1/2
63,1.2419928348034721e-09,1,T1/2
64,9.352498630248453e-10,1,T1/2
0,inf,2,T1/32
1,0.40625306437087605,2,T1/32
2,0.12421211119281302,2,T1/32
3,0.055624382345103,2,T1/32
4,0.019741347488795,2,T1/32
5,0.009475971013614,2,T1/32
6,0.004475999214557,2,T1/32
7,0.002461039707348,2,T1/32
8,0.0012232777131520002,2,T1/32
9,0.0006725685208710001,2,T1/32
10,0.00036468705360600005,2,T1/32
11,0.00022140312133,2,T1/32
12,0.00014470186976900002,2,T1/32
13,0.00011005510788000001,2,T1/32
14,8.894081319900001e-05,2,T1/32
15,7.2484667277e-05,2,T1/32
16,5.3567971249000006e-05,2,T1/32
17,3.7059335118000006e-05,2,T1/32
18,2.3584357768000003e-05,2,T1/32
19,1.6349438411e-05,2,T1/32
20,1.1795695268e-05,2,T1/32
21,9.259907053e-06,2,T1/32
22,7.150328736000001e-06,2,T1/32
23,5.336895672e-06,2,T1/32
24,3.850285369e-06,2,T1/32
25,2.878670426e-06,2,T1/32
26,2.2927390180000004e-06,2,T1/32
27,1.8624648470000002e-06,2,T1/32
28,1.473917971e-06,2,T1/32
29,1.0679230210000002e-06,2,T1/32
30,7.645031896956701e-07,2,T1/32
31,5.611392393795142e-07,2,T1/32
32,4.456925291716711e-07,2,T1/32
33,3.536258596686291e-07,2,T1/32
34,2.761343559192752e-07,2,T1/32
35,2.0475671125650029e-07,2,T1/32
36,1.522212065122518e-07,2,T1/32
37,1.1277877903172091e-07,2,T1/32
38,8.52850450044973e-08,2,T1/32
39,6.410771508840669e-08,2,T1/32
40,4.8587371859128954e-08,2,T1/32
41,3.648927682955043e-08,2,T1/32
42,2.749344090429323e-08,2,T1/32
43,2.085347537765209e-08,2,T1/32
44,1.609441691652832e-08,2,T1/32
45,1.263862397323262e-08,2,T1/32
46,9.724341717963759e-09,2,T1/32
47,7.30626118930268e-09,2,T1/32
48,5.272442130573866e-09,2,T1/32
49,3.93686315817916e-09,2,T1/32
50,2.9967930575050884e-09,2,T1/32
51,2.3410089228184175e-09,2,T1/32
52,1.7771871534668792e-09,2,T1/32
53,1.3511663909511661e-09,2,T1/32
54,1.032501675407045e-09,2,T1/32
55,8.161740143301931e-10,2,T1/32
0,inf,3,T1/4
1,0.65365497753495,3,T1/4
2,0.22235927828392701,3,T1/4
3,0.13870138581927802,3,T1/4
4,0.087388980682541,3,T1/4
5,0.058936926236686005,3,T1/4
6,0.035743376401692,3,T1/4
7,0.021847964101908,3,T1/4
8,0.012648918584193002,3,T1/4
9,0.008428619681025,3,T1/4
10,0.005650453602537,3,T1/4
11,0.004129470196273,3,T1/4
12,0.002948045676026,3,T1/4
13,0.002152217737022,3,T1/4
14,0.001510255580053,3,T1/4
15,0.0011089801870340001,3,T1/4
16,0.000773735332224,3,T1/4
17,0.00056473762245,3,T1/4
18,0.00039769018532100005,3,T1/4
19,0.00029392016257100004,3,T1/4
20,0.00021535016369,3,T1/4
21,0.000159602958428,3,T1/4
22,0.00012029158163700001,3,T1/4
23,9.0614024069e-05,3,T1/4
24,6.845282693200001e-05,3,T1/4
25,4.9375084754e-05,3,T1/4
26,3.5800845511e-05,3,T1/4
27,2.5235470579000004e-05,3,T1/4
28,1.8996116794e-05,3,T1/4
29,1.4604968604000002e-05,3,T1/4
30,1.194463958e-05,3,T1/4
31,9.62394435e-06,3,T1/4
32,7.756799374e-06,3,T1/4
33,6.064913066000001e-06,3,T1/4
34,4.747452297000001e-06,3,T1/4
35,3.679808869e-06,3,T1/4
36,2.798905917e-06,3,T1/4
37,2.0837963920000003e-06,3,T1/4
38,1.510478352e-06,3,T1/4
39,1.1112246080000002e-06,3,T1/4
40,8.09642064894935e-07,3,T1/4
41,6.043452174200506e-07,3,T1/4
42,4.380771918571039e-07,3,T1/4
43,3.220772771640352e-07,3,T1/4
44,2.3265993226586928e-07,3,T1/4
45,1.71121672838645e-07,3,T1/4
46,1.242213447599465e-07,3,T1/4
47,9.18765913420814e-08,3,T1/4
48,6.849953998838924e-08,3,T1/4
49,5.223748713318512e-08,3,T1/4
50,4.0399019198842016e-08,3,T1/4
51,3.115255346424109e-08,3,T1/4
52,2.3695905773113754e-08,3,T1/4
53,1.735987937355298e-08,3,T1/4
54,1.27095107386544e-08,3,T1/4
55,9.149918925165061e-09,3,T1/4
56,6.74779346031742e-09,3,T1/4
57,4.912086612907007e-09,3,T1/4
58,3.641270567802991e-09,3,T1/4
59,2.6819326013246186e-09,3,T1/4
60,2.011680686518706e-09,3,T1/4
61,1.514757597356307e-09,3,T1/4
62,1.128481704941402e-09,3,T1/4
63,8.451611613720583e-10,3,T1/4
0,inf,4,T1/8
1,0.560606400403857,4,T1/8
2,0.193521894224812,4,T1/8
3,0.12030459664167902,4,T1/8
4,0.066567179077078,4,T1/8
5,0.038508755012047,4,T1/8
6,0.020834450477040002,4,T1/8
7,0.013143594106404002,4,T1/8
8,0.007978108962796,4,T1/8
9,0.005327848100293,4,T1/8
10,0.0033917043331300003,4,T1/8
11,0.0024236792195430003,4,T1/8
12,0.001747658531863,4,T1/8
13,0.001274071230876,4,T1/8
14,0.0008689139417730001,4,T1/8
15,0.000592369517564,4,T1/8
16,0.00039004039680200003,4,T1/8
17,0.000276718130385,4,T1/8
18,0.00019985322784900003,4,T1/8
19,0.00015355615960200002,4,T1/8
20,0.00011753159554100002,4,T1/8
21,8.8561175947e-05,4,T1/8
22,6.530254908300001e-05,4,T1/8
23,4.6798155471e-05,4,T1/8
24,3.3387051451e-05,4,T1/8
25,2.3566175196000002e-05,4,T1/8
26,1.7270845612e-05,4,T1/8
27,1.2699440228e-05,4,T1/8
28,9.715182543e-06,4,T1/8
29,7.360777343e-06,4,T1/8
30,5.758726208000001e-06,4,T1/8
31,4.460664322e-06,4,T1/8
32,3.583979226e-06,4,T1/8
33,2.8844154200000003e-06,4,T1/8
34,2.337364018e-06,4,T1/8
35,1.8244319100000002e-06,4,T1/8
36,1.3999706940000001e-06,4,T1/8
37,1.058625565e-06,4,T1/8
38,8.028293232812593e-07,4,T1/8
39,5.967179846407526e-07,4,T1/8
40,4.261800016354426e-07,4,T1/8
41,3.0638358656062327e-07,4,T1/8
42,2.1876605733621817e-07,4,T1/8
43,1.613414017495173e-07,4,T1/8
44,1.1597353876707929e-07,4,T1/8
45,8.540420586401858e-08,4,T1/8
46,6.267909793514998e-08,4,T1/8
47,4.7959922170484123e-08,4,T1/8
48,3.599479626798483e-08,4,T1/8
49,2.654810275745648e-08,4,T1/8
50,1.890192280921527e-08,4,T1/8
51,1.3540107782020821e-08,4,T1/8
52,9.915093807615119e-09,4,T1/8
53,7.4365332249918866e-09,4,T1/8
54,5.745770259695084e-09,4,T1/8
55,4.418441706541069e-09,4,T1/8
56,3.433284201691444e-09,4,T1/8
57,2.5687830196967003e-09,4,T1/8
58,1.903697448218965e-09,4,T1/8
59,1.3433289901818923e-09,4,T1/8
60,9.511828055846693e-10,4,T1/8


==> ne18-26-fiber-timowave-H.csv <==
it,enorm,series,legend entry
0,inf,0,1/16
1,0.745066740448943,0,1/16
2,0.267607249483161,0,1/16
3,0.183598742837767,0,1/16
4,0.11800479149513901,0,1/16
5,0.08047202783972901,0,1/16
6,0.053366685765602,0,1/16
7,0.038748603614368,0,1/16
8,0.027169268102024004,0,1/16
9,0.020347645443287002,0,1/16
10,0.015362469095441,0,1/16
11,0.012420666165889,0,1/16
12,0.009584099230528,0,1/16
13,0.007459360105758,0,1/16
14,0.005372754317188,0,1/16
15,0.0038496968913670003,0,1/16
16,0.002644660469023,0,1/16
17,0.0017854623625580001,0,1/16
18,0.001204960827241,0,1/16
19,0.0007771750928130001,0,1/16
20,0.000547397812917,0,1/16
21,0.00040204436636200004,0,1/16
22,0.000315195281852,0,1/16
23,0.00024395560934400003,0,1/16
24,0.000182781105783,0,1/16
25,0.000122084777927,0,1/16
26,8.1850708846e-05,0,1/16
27,5.2914641634e-05,0,1/16
28,3.5940696046e-05,0,1/16
29,2.5083961853000002e-05,0,1/16
30,1.8411692978000003e-05,0,1/16
31,1.3889512686000001e-05,0,1/16
32,1.0512775481e-05,0,1/16
33,8.103292628e-06,0,1/16
34,6.1408760540000005e-06,0,1/16
35,4.743998994e-06,0,1/16
36,3.53774889e-06,0,1/16
37,2.7010293170000004e-06,0,1/16
38,2.0447285400000003e-06,0,1/16
39,1.5441021080000002e-06,0,1/16
40,1.119617819e-06,0,1/16
41,7.718062015341172e-07,0,1/16
42,5.290279840922335e-07,0,1/16
43,3.6350944874377604e-07,0,1/16
44,2.657713501942017e-07,0,1/16
45,1.9647150834739082e-07,0,1/16
46,1.456404279988809e-07,0,1/16
47,1.022241252836354e-07,0,1/16
48,7.204546706689969e-08,0,1/16
49,5.155933202872196e-08,0,1/16
50,3.815958583680997e-08,0,1/16
51,2.8377670342067544e-08,0,1/16
52,2.078238259383242e-08,0,1/16
53,1.511853871562405e-08,0,1/16
54,1.0942602827306911e-08,0,1/16
55,7.875403712243951e-09,0,1/16
56,5.662130996929584e-09,0,1/16
57,4.133988146114409e-09,0,1/16
58,3.0859371693085744e-09,0,1/16
59,2.364544577858418e-09,0,1/16
60,1.7739510206795753e-09,0,1/16
61,1.2723120083982931e-09,0,1/16
62,8.504184655525455e-10,0,1/16
0,inf,1,1/32
1,0.7028327171065101,1,1/32
2,0.22679200168516303,1,1/32
3,0.153077242170837,1,1/32
4,0.101728921171051,1,1/32
5,0.072519797442138,1,1/32
6,0.04967257582651,1,1/32
7,0.036320256473924,1,1/32
8,0.027278021030194003,1,1/32
9,0.021531811266433002,1,1/32
10,0.016920173163427,1,1/32
11,0.013276832919280002,1,1/32
12,0.010282740167673,1,1/32
13,0.008053165652860001,1,1/32
14,0.006162541908953,1,1/32
15,0.004679628628075001,1,1/32
16,0.003309834082181,1,1/32
17,0.0022766464340340004,1,1/32
18,0.0015169555538420002,1,1/32
19,0.001059746774312,1,1/32
20,0.0007701196325970001,1,1/32
21,0.000584558256574,1,1/32
22,0.000452595484971,1,1/32
23,0.000350176148188,1,1/32
24,0.00026785935386500003,1,1/32
25,0.000202158219304,1,1/32
26,0.00015395628985700002,1,1/32
27,0.00011725614370000001,1,1/32
28,9.0491580186e-05,1,1/32
29,6.7379546916e-05,1,1/32
30,5.0133891145000006e-05,1,1/32
31,3.614954794e-05,1,1/32
32,2.7104681634000003e-05,1,1/32
33,2.0652762248e-05,1,1/32
34,1.6422573799e-05,1,1/32
35,1.2883684206000001e-05,1,1/32
36,9.917869665e-06,1,1/32
37,7.272247042000001e-06,1,1/32
38,5.260696468000001e-06,1,1/32
39,3.8043453270000004e-06,1,1/32
40,2.7723738110000003e-06,1,1/32
41,2.0880480690000004e-06,1,1/32
42,1.5883000700000001e-06,1,1/32
43,1.2434436190000002e-06,1,1/32
44,9.557063346931255e-07,1,1/32
45,7.360271803584718e-07,1,1/32
46,5.435799305976294e-07,1,1/32
47,4.01373866429602e-07,1,1/32
48,2.900880721086997e-07,1,1/32
49,2.1259248204054932e-07,1,1/32
50,1.5659658748221971e-07,1,1/32
51,1.17770458823984e-07,1,1/32
52,9.079975151319553e-08,1,1/32
53,7.102859849036835e-08,1,1/32
54,5.636791754939205e-08,1,1/32
55,4.371518176865034e-08,1,1/32
56,3.340041068536067e-08,1,1/32
57,2.465379053320857e-08,1,1/32
58,1.835898954187089e-08,1,1/32
59,1.356760950450145e-08,1,1/32
60,1.005546456495675e-08,1,1/32
61,7.30773644237012e-09,1,1/32
62,5.363571155391187e-09,1,1/32
63,3.995270522134432e-09,1,1/32
64,3.020612376196569e-09,1,1/32
65,2.296251101358541e-09,1,1/32
66,1.7474823086304753e-09,1,1/32
67,1.3358295366511032e-09,1,1/32
68,1.0085947428128702e-09,1,1/32
69,7.577498366960333e-10,1,1/32
0,inf,2,1/4
1,0.645008897271644,2,1/4
2,0.213502669027958,2,1/4
3,0.10834818622469301,2,1/4
4,0.033480252698513,2,1/4
5,0.019845333983187,2,1/4
6,0.009360538553053,2,1/4
7,0.005355104832092001,2,1/4
8,0.0028021664096460003,2,1/4
9,0.001302329298036,2,1/4
10,0.000624720083774,2,1/4
11,0.000315923308534,2,1/4
12,0.00015971660246900002,2,1/4
13,8.329559535600001e-05,2,1/4
14,4.6881077447000006e-05,2,1/4
15,2.4022053351e-05,2,1/4
16,1.3520302724000001e-05,2,1/4
17,7.048662035e-06,2,1/4
18,3.983304679e-06,2,1/4
19,2.2636044900000002e-06,2,1/4
20,1.302450384e-06,2,1/4
21,7.907591596780717e-07,2,1/4
22,4.912303148942805e-07,2,1/4
23,2.904719787506561e-07,2,1/4
24,1.529769792494018e-07,2,1/4
25,8.003177891021713e-08,2,1/4
26,4.101939272167336e-08,2,1/4
27,2.2281211617898952e-08,2,1/4
28,1.1629442435862129e-08,2,1/4
29,6.378410009634044e-09,2,1/4
30,3.470209482195426e-09,2,1/4
31,1.985161644308996e-09,2,1/4
32,1.159416849709395e-09,2,1/4
33,6.937713214204544e-10,2,1/4
0,inf,3,1/8
1,0.7569280404198411,3,1/8
2,0.26417689892052404,3,1/8
3,0.142172774716637,3,1/8
4,0.07146960542977801,3,1/8
5,0.050980423936024005,3,1/8
6,0.032208422744352004,3,1/8
7,0.021868381979104002,3,1/8
8,0.014678155682080002,3,1/8
9,0.010660638669499001,3,1/8
10,0.0072185521489520005,3,1/8
11,0.004996255654135,3,1/8
12,0.003328445253282,3,1/8
13,0.002324472805382,3,1/8
14,0.0015340454978130002,3,1/8
15,0.0009810462132540001,3,1/8
16,0.000655602113976,3,1/8
17,0.00037324880946600005,3,1/8
18,0.000222638738368,3,1/8
19,0.000129252752619,3,1/8
20,8.4438451411e-05,3,1/8
21,5.480377889300001e-05,3,1/8
22,3.5324778266e-05,3,1/8
23,2.0443239910000002e-05,3,1/8
24,1.1851100235000002e-05,3,1/8
25,7.1616415610000005e-06,3,1/8
26,4.575314201e-06,3,1/8
27,3.059413778e-06,3,1/8
28,2.0938255880000003e-06,3,1/8
29,1.559036956e-06,3,1/8
30,1.188040498e-06,3,1/8
31,8.891281786830021e-07,3,1/8
32,5.984596445761796e-07,3,1/8
33,4.004939886499322e-07,3,1/8
34,2.5821698924449207e-07,3,1/8
35,1.7562487017498188e-07,3,1/8
36,1.198717486961837e-07,3,1/8
37,8.480893938849337e-08,3,1/8
38,6.186077606000802e-08,3,1/8
39,4.3358540188326186e-08,3,1/8
40,2.990349740520972e-08,3,1/8
41,2.0195964763863913e-08,3,1/8
42,1.42042348666143e-08,3,1/8
43,1.022861084785991e-08,3,1/8
44,7.346484038339934e-09,3,1/8
45,5.237349178543877e-09,3,1/8
46,3.760260936337228e-09,3,1/8
47,2.642714158395923e-09,3,1/8
48,1.791834675827865e-09,3,1/8
49,1.1131974985442701e-09,3,1/8
50,6.858200563514319e-10,3,1/8


==> ne18-33-net3-clamp2-energy4.csv <==
t,strain,kinetic,hybrid,total
0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.499999999999999932e-07,6.734904403060681943e-07,2.921371446984466231e-07,1.344883759912818277e-09,9.669724687644276357e-07
2.999999999999999864e-07,7.676716413698159158e-04,4.225353147216115435e-04,1.507156355273764348e-06,1.191714112446701224e-03
4.499999999999999796e-07,1.193478628993034363e-01,9.521690887090272781e-02,2.238192864751908928e-04,2.147885910566813550e-01
5.999999999999999728e-07,2.832148164510726929e+00,3.664972673260720626e+00,4.495739587582647800e-03,6.501616577359030202e+00
7.500000000000000190e-07,1.542230576276779175e+01,2.721643520964323670e+01,1.222071330994367599e-02,4.265096168572097213e+01
8.999999999999999593e-07,4.273028862476348877e+01,4.903188712643986946e+01,4.495784640312194824e-03,9.176667153584367043e+01
1.049999999999999900e-06,6.763801561295986176e+01,4.051380014267397200e+01,2.241246838821098208e-04,1.081520398803177159e+02
1.199999999999999946e-06,6.737655636668205261e+01,4.153038386637490476e+01,2.421420049358857796e-06,1.089069426544770067e+02
1.349999999999999992e-06,6.200810509920120239e+01,4.681455611590263288e+01,1.716663049933231378e-06,1.088226629317668852e+02
1.500000000000000038e-06,5.884345397353172302e+01,4.996429223476161496e+01,2.508758697672419657e-06,1.088077487170520357e+02
1.649999999999999872e-06,5.583223688602447510e+01,5.296737428485675991e+01,3.316980780709855026e-06,1.087996144878620157e+02
1.799999999999999919e-06,5.503974568843841553e+01,5.374500783157827755e+01,4.207436376191253657e-06,1.087847577274530693e+02
1.949999999999999965e-06,5.542348346114158630e+01,5.335100280696678965e+01,5.165392110484390287e-06,1.087744914335004864e+02
2.099999999999999799e-06,5.497741910815238953e+01,5.379200796759960213e+01,6.133527051588316681e-06,1.087694332092790432e+02
2.250000000000000057e-06,5.500311246514320374e+01,5.376203538198751630e+01,7.036379827241034945e-06,1.087651548835105473e+02
2.399999999999999891e-06,5.565095549821853638e+01,5.309511954347317442e+01,7.820493920007720590e-06,1.087460828621856308e+02
2.549999999999999726e-06,5.567921045422554016e+01,5.304326935255289754e+01,8.451766177586250706e-06,1.087224882585446153e+02
2.699999999999999984e-06,5.488941010832786560e+01,5.380632697672263021e+01,8.903064383503078716e-06,1.086957459881148793e+02
2.849999999999999818e-06,5.479303687810897827e+01,5.386946182065912581e+01,9.202499029470345704e-06,1.086625079012671335e+02
3.000000000000000076e-06,5.530502912402153015e+01,5.332717428290925454e+01,9.349619290333066601e-06,1.086322127565500750e+02
3.149999999999999910e-06,5.513949379324913025e+01,5.346462184376264304e+01,9.316146304172434611e-06,1.086041249531580775e+02
3.299999999999999745e-06,5.407009628415107727e+01,5.449698394949973590e+01,9.103738761950808112e-06,1.085670893373895751e+02
3.450000000000000003e-06,5.332314112782478333e+01,5.520079695499498484e+01,8.733916615710768383e-06,1.085239468167363839e+02
3.599999999999999837e-06,5.370260697603225708e+01,5.477809241459590339e+01,8.212447255573351867e-06,1.084807076030754160e+02
3.749999999999999671e-06,5.433549684286117554e+01,5.409224097765218175e+01,7.587168056488735601e-06,1.084277454076814138e+02
3.899999999999999929e-06,5.435656258463859558e+01,5.402533748043970263e+01,6.897306150221993448e-06,1.083819069623844484e+02
4.050000000000000187e-06,5.425098887085914612e+01,5.407534333433750362e+01,6.158649910048552556e-06,1.083263383638465598e+02
4.199999999999999598e-06,5.408951318264007568e+01,5.417330868915541942e+01,5.419996284672379261e-06,1.082628272917917798e+02
4.349999999999999856e-06,5.417529562115669250e+01,5.403168675350570993e+01,4.701211963720197673e-06,1.082069870758743662e+02
4.500000000000000114e-06,5.422749501466751099e+01,5.393216952594775648e+01,4.008252915355114965e-06,1.081596685488681828e+02
4.649999999999999525e-06,5.393015217781066895e+01,5.416115039961823641e+01,3.404492218805899029e-06,1.080913059819211242e+02
4.799999999999999783e-06,5.421913900971412659e+01,5.383621177652912593e+01,2.898659971606321051e-06,1.080553536849032241e+02
4.950000000000000041e-06,5.416564548015594482e+01,5.381497800613306026e+01,2.469141776373362518e-06,1.079806259554307815e+02
5.099999999999999452e-06,5.415459492802619934e+01,5.378176798098411382e+01,2.198281507048704952e-06,1.079363651072918202e+02
5.249999999999999709e-06,5.467577934265136719e+01,5.324611436389386654e+01,2.041772219740778382e-06,1.079218957483174535e+02
5.399999999999999967e-06,5.430427631735801697e+01,5.356641017864239984e+01,1.971927133581630187e-06,1.078706884679275504e+02
5.549999999999999378e-06,5.344136807322502136e+01,5.433140051881855470e+01,2.079556210787814052e-06,1.077727706715997869e+02
5.699999999999999636e-06,5.357742157578468323e+01,5.416131104206033342e+01,2.265071799456563895e-06,1.077387348829168161e+02
5.849999999999999894e-06,5.384474954009056091e+01,5.382962062068691012e+01,2.464962648218715913e-06,1.076743726257401192e+02
6.000000000000000152e-06,5.340561592578887939e+01,5.419983264697111736e+01,2.803048289479193045e-06,1.076054513758082862e+02
6.149999999999999563e-06,5.334639862179756165e+01,5.418642807839114539e+01,3.228496439078298863e-06,1.075328299286851461e+02
6.299999999999999821e-06,5.357683795690536499e+01,5.387139804040634772e+01,3.589448226648528362e-06,1.074482395867599394e+02


==> ne9-03-conv-tau.csv <==
nx,e_rel,series,legend entry
0.25,0.003226,0,-1
0.125,8.0843e-05,0,-1
0.0625,2.4118999999999997e-06,0,-1
0.03125,7.93468e-08,0,-1
0.015625,2.98427e-09,0,-1
0.25,0.0268306,1,0
0.125,0.0013307500000000001,1,0
0.0625,5.66901e-05,1,0
0.03125,3.0704699999999997e-06,1,0
0.015625,1.63846e-07,1,0
0.25,0.0351181,2,1
0.125,0.0045090700000000004,2,1
0.0625,0.0005674180000000001,2,1
0.03125,7.10459e-05,2,1
0.015625,8.88445e-06,2,1


==> ne9-11-conv-t-stages-hom.csv <==
nt,e_rel,series,legend entry
0.25,0.800603,0,1
0.125,0.28848799999999997,0,1
0.0625,0.07858749999999999,0,1
0.03125,0.0199322,0,1
0.015625,0.00500393,0,1
0.25,0.0456246,1,2
0.125,0.00321686,1,2
0.0625,0.000206865,1,2
0.03125,1.29402e-05,1,2
0.015625,8.09459e-07,1,2
0.25,0.0008605710000000001,2,3
0.125,1.44767e-05,2,3
0.0625,2.30349e-07,2,3
0.03125,3.6013800000000002e-09,2,3
0.015625,5.61519e-11,2,3


==> ne9-12-conv-trace-hom.csv <==
nx,e_trace,series,legend entry
0.25,0.639056,0,1
0.125,0.142072,0,1
0.0625,0.030068599999999997,0,1
0.03125,0.00232063,0,1
0.015625,0.000567374,0,1
0.25,0.0005685,1,3
0.125,1.113e-05,1,3
0.0625,1.7625499999999999e-07,1,3
0.03125,4.04535e-09,1,3
0.25,9.72999e-07,2,5
0.125,5.447930000000001e-09,2,5
0.0625,3.0000699999999997e-11,2,5


==> ne9-12-conv-x-hom.csv <==
nx,e_rel,series,legend entry
0.25,1.12799,0,1
0.125,0.5487799999999999,0,1
0.0625,0.124514,0,1
0.03125,0.020055,0,1
0.015625,0.00442892,0,1
0.25,0.0268313,1,3
0.125,0.00133082,1,3
0.0625,5.66927e-05,1,3
0.03125,3.07031e-06,1,3
0.015625,1.6384500000000002e-07,1,3
0.25,0.000120459,2,5
0.125,1.1553199999999999e-06,2,5
0.0625,1.61801e-08,2,5
0.03125,2.2569800000000002e-10,2,5
0.015625,7.09812e-12,2,5

